CLUECorpus2020: A Large-scale Chinese Corpus for Pre-training Language Model

In this paper, we introduce the Chinese corpus from CLUE organization, CLUECorpus2020, a large-scale corpus that can be used directly for self-supervised learning such as pre-training of a language model, or language generation. It has 100G raw corpus with 35 billion Chinese characters, which is retrieved from Common Crawl. To better understand this corpus, we conduct language understanding experiments on both small and large scale, and results show that the models trained on this corpus can achieve excellent performance on Chinese. We release a new Chinese vocabulary with a size of 8K, which is only one-third of the vocabulary size used in Chinese Bert released by Google. It saves computational cost and memory while works as good as original vocabulary. We also release both large and tiny versions of the pre-trained model on this corpus. The former achieves the state-of-the-art result, and the latter retains most precision while accelerating training and prediction speed for eight times compared to Bert-base. To facilitate future work on self-supervised learning on Chinese, we release our dataset, new vocabulary, codes, and pre-trained models on Github.

==> readme.txt <==
1、数据集描述
2、相关工作即国内外大的语料集
3、数据集构建过程、
4、数据集上的实验（重点）
    4.1 一个(小)的预训练模型的训练和效果对比，如：reformer, bert
    4.2 预训练模型在生成任务上效果对比，如：那个SOTA的文本摘要模型等
    4.3 预训练模型的语言模型效果，比如Perplexity指标
5、结论

各部分相关负责人：
1.李俊毅
2.
3.
4. 4.1 借鉴reformer思想改造bert，进行预训练，张轩玮。李俊毅辅助轩伟
···4.3 董倩倩
5.
